Absolute neutrino mass and the Dirac/Majorana distinction from the weak interaction of aggregate matter

The 2$\nu$-mediated force has a range of microns, well beyond the atomic scale. The effective potential is built from the t-channel absorptive part of the scattering amplitude and depends on neutrino properties on-shell. We demonstrate that neutral aggregate matter has a weak charge and calculate the matrix of six coherent charges for its interaction with definite-mass neutrinos. Near the range of the potential the neutrino pair is non-relativistic, leading to observable absolute mass and Dirac/Majorana distinction via different r-dependence and violation of the weak equivalence principle.

==> Abstract.txt <==




==> WordCount_200113.txt <==
Unas 2975 palabras.

Math: 16 words/line x 14 lines = 224 words.

Figs: [20 + 150/AspectRatio] words/line, i.e. unas 150 words/figure  x 3 figs = 450 words.

Tabs: 13 words + 6.5 words/line x 4 lines = 39 words.

Total: 3688 words.
Max: 3750

